signDNE: A python package for ariaDNE and its sign-oriented extension

A key challenge in evolutionary biology is to develop robust computational tools that can accurately analyze shape variations across diverse anatomical structures. The Dirichlet Normal Energy (DNE) is a shape complexity metric that addresses this by summarizing the local curvature of surfaces, particularly aiding the analytical studies and providing insights into evolutionary and functional adaptations. Building on the DNE concept, we introduce a Python-based implementation, designed to compute both the original DNE and a newly developed sign-oriented DNE metric. This Python package includes a user-friendly command line interface (CLI) and built-in visualization tools to facilitate the interpretation of the surface's local curvature properties. The addition of signDNE, which integrates the convexity and concavity of surfaces, enhances the tool's ability to identify fine-scale features across a broad range of biological structures. We validate the robustness of our method by comparing its performance with standard implementations on a dataset of triangular meshes with varying discrete representations. Additionally, we demonstrate its potential applications through visualization of the local curvature field (i.e., local curvature value over the surface) on various biological specimens, showing how it effectively captures complex biological features. In this paper, we offer a brief overview of the Python CLI for ease of use. Alongside the Python implementation, we have also updated the original MATLAB package to ensure consistent and accurate DNE computation across platforms. These improvements enhance the tool's flexibility, reduce sensitivity to sampling density and mesh quality, and support a more accurate interpretation of biological surface topography.

==> data/positives_comparison.csv <==
, normal, low, high, noise1, noise2, smooth 
Python, 0.0603158791409711, 0.0583125808787861, 0.0615961239332154, 0.0603563707075750, 0.0604014968665446, 0.0626289367320007
Matlab, 0.0603158791409711,0.0583125808787861,0.0615961239332153,0.060356370707575,0.0604014968665446,0.0626289367320007



